Generative Graphical Inverse Kinematics

Quickly and reliably finding accurate inverse kinematics (IK) solutions remains a challenging problem for many robot manipulators. Existing numerical solvers are broadly applicable but typically only produce a single solution and rely on local search techniques to minimize nonconvex objective functions. More recent learning-based approaches that approximate the entire feasible set of solutions have shown promise as a means to generate multiple fast and accurate IK results in parallel. However, existing learning-based techniques have a significant drawback: each robot of interest requires a specialized model that must be trained from scratch. To address this key shortcoming, we propose a novel distance-geometric robot representation coupled with a graph structure that allows us to leverage the sample efficiency of Euclidean equivariant functions and the generalizability of graph neural networks (GNNs). Our approach is generative graphical inverse kinematics (GGIK), the first learned IK solver able to accurately and efficiently produce a large number of diverse solutions in parallel while also displaying the ability to generalize -- a single learned model can be used to produce IK solutions for a variety of different robots. When compared to several other learned IK methods, GGIK provides more accurate solutions with the same amount of data. GGIK can generalize reasonably well to robot manipulators unseen during training. Additionally, GGIK can learn a constrained distribution that encodes joint limits and scales efficiently to larger robots and a high number of sampled solutions. Finally, GGIK can be used to complement local IK solvers by providing reliable initializations for a local optimization process.

==> tables/mmd_experiment_printout.txt <==
Mean unbiased MMD squared for ur10: 0.0602853816433812
Median unbiased MMD squared for ur10: 0.04856149662850616
Min unbiased MMD squared for ur10: -0.03926495487562227
Max unbiased MMD squared for ur10: 0.2930348414393237
Max. Pos. Err of network for ur10: 0.22481717650038302
Max. Rot. Err of network for ur10: 2.5975899360280272
------------------------------------------------------------------------------
Mean unbiased MMD squared for kuka: 0.0070581307632290894
Median unbiased MMD squared for kuka: 0.006211316537798554
Min unbiased MMD squared for kuka: -0.01435899235880556
Max unbiased MMD squared for kuka: 0.03774885349383527
Max. Pos. Err of network for kuka: 0.6964115437692018
Max. Rot. Err of network for kuka: 1.1898431346428493
------------------------------------------------------------------------------
Mean unbiased MMD squared for lwa4d: 0.008192881284982908
Median unbiased MMD squared for lwa4d: 0.0069366096580172195
Min unbiased MMD squared for lwa4d: -0.013894970555788389
Max unbiased MMD squared for lwa4d: 0.04826000457387538
Max. Pos. Err of network for lwa4d: 0.3252876249767469
Max. Rot. Err of network for lwa4d: 0.9174504888637942
------------------------------------------------------------------------------
Mean unbiased MMD squared for lwa4p: 0.04910876653283356
Median unbiased MMD squared for lwa4p: 0.04687360852301162
Min unbiased MMD squared for lwa4p: -0.028951489755358814
Max unbiased MMD squared for lwa4p: 0.19495179529767528
Max. Pos. Err of network for lwa4p: 0.1679249213547093
Max. Rot. Err of network for lwa4p: 0.39265682469429447
------------------------------------------------------------------------------
Mean unbiased MMD squared for panda: 0.010651690892803878
Median unbiased MMD squared for panda: 0.009307746626035451
Min unbiased MMD squared for panda: -0.015090211324313176
Max unbiased MMD squared for panda: 0.0763329921174651
Max. Pos. Err of network for panda: 0.4677489554209864
Max. Rot. Err of network for panda: 1.6781121988337795
------------------------------------------------------------------------------
Total time for all robots: 32931.751328229904

==> tables/mmd_printout_final_experiment_50_runs.txt <==
Robot: ur10
Mean benchmark random MMD for h=1: 0.4099586295657314
Mean benchmark unbiased MMD for h=1: 0.37085328881154517
Mean biased MMD for h=1: 0.2605341114052635
Mean unbiased MMD for h=1: 0.21884568032595153
Median biased MMD for h=1: 0.2349288737764116
Min biased MMD for h=1: 0.13031654837833814
Max biased MMD for h=1: 0.6579245709449613
-----
Mean benchmark random MMD for h=0.5: 0.35160210139595244
Mean benchmark unbiased MMD for h=0.5: 0.29858589554536186
Mean biased MMD for h=0.5: 0.31053267895148623
Mean unbiased MMD for h=0.5: 0.27341594551897724
Median biased MMD for h=0.5: 0.2758870080242637
Min biased MMD for h=0.5: 0.1666208916643801
Max biased MMD for h=0.5: 0.6844682019428725
Total time for ur10: 62535.16776204109
------------------------------------------------------------------------------
Robot: kuka
Mean benchmark random MMD for h=1: 0.256575726952332
Mean benchmark unbiased MMD for h=1: 0.16937016794068183
Mean biased MMD for h=1: 0.20036107678451934
Mean unbiased MMD for h=1: 0.05970903559198816
Median biased MMD for h=1: 0.19707623494100418
Min biased MMD for h=1: 0.1639388055308277
Max biased MMD for h=1: 0.2553594417928582
-----
Mean benchmark random MMD for h=0.5: 0.2283821820865174
Mean benchmark unbiased MMD for h=0.5: 0.11405192764402289
Mean biased MMD for h=0.5: 0.20751626264245068
Mean unbiased MMD for h=0.5: 0.06567193374138582
Median biased MMD for h=0.5: 0.20530661913141768
Min biased MMD for h=0.5: 0.1854651307500183
Max biased MMD for h=0.5: 0.2438723494143504
Total time for kuka: 22244.2842502594
------------------------------------------------------------------------------
Robot: lwa4d
Mean benchmark random MMD for h=1: 0.2512396545513204
Mean benchmark unbiased MMD for h=1: 0.160658261207857
Mean biased MMD for h=1: 0.20214748062898696
Mean unbiased MMD for h=1: 0.0637576755573634
Median biased MMD for h=1: 0.20244106406307827
Min biased MMD for h=1: 0.17129026363810618
Max biased MMD for h=1: 0.24503426694149408
-----
Mean benchmark random MMD for h=0.5: 0.2238082624060692
Mean benchmark unbiased MMD for h=0.5: 0.10421729152082074
Mean biased MMD for h=0.5: 0.20810298096941382
Mean unbiased MMD for h=0.5: 0.06650168051805584
Median biased MMD for h=0.5: 0.20964150333936138
Min biased MMD for h=0.5: 0.18874938506649494
Max biased MMD for h=0.5: 0.22591399159661935
Total time for lwa4d: 9261.47210431099
------------------------------------------------------------------------------
Robot: lwa4p
Mean benchmark random MMD for h=1: 0.33953916620619756
Mean benchmark unbiased MMD for h=1: 0.285330200614347
Mean biased MMD for h=1: 0.26847543149496017
Mean unbiased MMD for h=1: 0.2068972296744398
Median biased MMD for h=1: 0.2754134013796826
Min biased MMD for h=1: 0.10553404764744337
Max biased MMD for h=1: 0.4180132216689589
-----
Mean benchmark random MMD for h=0.5: 0.2943783276248449
Mean benchmark unbiased MMD for h=0.5: 0.22353917223499345
Mean biased MMD for h=0.5: 0.32439407987859026
Mean unbiased MMD for h=0.5: 0.27183856981572757
Median biased MMD for h=0.5: 0.3392606541932345
Min biased MMD for h=0.5: 0.19475980653286926
Max biased MMD for h=0.5: 0.4382228438100973
Total time for lwa4p: 9052.4953956604
------------------------------------------------------------------------------
Robot: panda
Mean benchmark random MMD for h=1: 0.26107979942872533
Mean benchmark unbiased MMD for h=1: 0.17828753194098135
Mean biased MMD for h=1: 0.2083206505130745
Mean unbiased MMD for h=1: 0.08304422516573537
Median biased MMD for h=1: 0.2059907057403006
Min biased MMD for h=1: 0.17125776605443346
Max biased MMD for h=1: 0.2585285893430876
-----
Mean benchmark random MMD for h=0.5: 0.2285314274739174
Mean benchmark unbiased MMD for h=0.5: 0.11512301666105225
Mean biased MMD for h=0.5: 0.21056132968164615
Mean unbiased MMD for h=0.5: 0.07457738261220746
Median biased MMD for h=0.5: 0.20909275374959196
Min biased MMD for h=0.5: 0.18794011572902972
Max biased MMD for h=0.5: 0.23069122865857122
Total time for panda: 12508.804385185242
------------------------------------------------------------------------------
Total time for all robots: 115602.22389745712
